Survey of Methods, Resources, and Formats for Teaching Constraint Programming

This paper provides an overview of the state of teaching for Constraint Programming, based on a survey of the community for the 2023 Workshop on Teaching Constraint Programming at the CP 2023 conference in Toronto. The paper presents the results of the survey, as well as lists of books, video courses and other tutorial materials for teaching Constraint Programming. The paper serves as a single location for current and public information on course resources, topics, formats, and methods.

==> Constraint_Programming_Education_Survey.csv <==
"Timestamp","Username","Does your institution offer a CP course or a course that covers some content around CP, SAT, or similar?","If no, what are the barriers or reasons?","If your institution offers such a course, is there more than one course that covers some aspect of this topic?","If you answered yes to the first question, who is the audience?","How long has the course been taught?","How many students does each offering of the class have?","How many hours of instruction does the course involve in total?","Does the class use a textbook or similar resource?","If you answered yes to the above question, list the resource below","Does the class involve coding?","If you answered yes to the above question, list the language/software below","Have you seen any impact from Large Language Models (LLMs) such as ChatGPT in the course?","Is the instruction primarily delivered through in-person interaction or through videos/MOOC?","What sort of exercises do the students solve within the context of the course?","Are there any public links you can provide on the course (ranging from course description to course materials)?","Any other comments that you would like to make?"
"2023/08/10 8:17:14 pm GMT","gupta@utdallas.edu","Yes","","","Graduate Students","Within the last 10 years","20-50","0-20","No","","Yes","Sicstus Prolog (CLP(FD)/CLP(R))","I have added material on how LLMs can be leveraged to build more interesting applications using CLP/LP","in-person","Solve problems such as N-Queens/SEND+MORE=MONEY/Sudoku","https://utdallas.edu/~gupta/courses/lp/","I teach a semester-long course on computational logic each year, and CP/CLP is covered as well in this course."
"2023/08/10 8:20:23 pm GMT","mateu.villaret@udg.edu","Yes","","","Undergraduates","Over a decade ago","10-20","20-50","No","","Yes","MiniZinc, SAT encoding with self-made SCALA API","no (t yet)","in-person","From small trivial examples like job-shop to ad-hoc final practicum involving some scheduling, timetabling or puzzle","I'd like, but unfortunately all material is ""inside moodle""",""
"2023/08/10 8:20:41 pm GMT","cemalettin.ozturk01@gmail.com","No","Rigid course and program syllabuses","","","","","","","","","","","","","",""
"2023/08/10 8:29:53 pm GMT","juanfco.diaz@correounivalle.edu.co","Yes","","","Both","Over a decade ago","0-10","20-50","Yes","Principles of Constraint Programming, Krzysztof App","Yes","Minizinc/Python","Yes","Mixed","(1) Modeling simple problems as CSPs and solving them using Minizinc, (2) Modeling a bigger problem as a CSP, solving them using Minizinc, doing an interface in Python, and analyzing results (efficiency, optimality)","Videos on this list numbered from 1 to 48 are used for virtual teaching","I have a lot of resources made by our selves, but in Spanish. "
"2023/08/10 8:34:05 pm GMT","ozgur.akgun@st-andrews.ac.uk","Yes","","","Both can take the CP course.","Over a decade ago","20-50","20-50","No","","Yes","Conjure / Savile Row for modelling, a programming language of the student's choosing for solving. ","Not significantly (yet!)","in-person","One modelling and one solver development coursework. These vary from year to year.","https://www.st-andrews.ac.uk/subjects/modules/catalogue/?code=CS4402&academic_year=2023%2F4","We are soon starting a second course, focusing on modelling only. This will be an online-only course, but not MOOC (for our MSc students only)."
"2023/08/10 11:26:04 pm GMT","jlee@cse.cuhk.edu.hk","Yes","","","Graduate Students","Over a decade ago","10-20","20-50","No","","Yes","Minizinc and C++","No","Flipped classroom","Multiple choices, fill in the blanks, in-class questions, coding with solutions, coding assessments","https://www.cse.cuhk.edu.hk/~jlee/courses/flippedCSCI5240.html",""
"2023/08/11 12:09:05 am GMT","peter.stuckey@monash.edu","Yes","","","Graduate Students","Within the last 5 years","50-100","20-50","No","","Yes","MiniZinc","It is used by many students to answer the written part of the submission, even though its specifically not allowed.","Flipped classroom: lectures are recorded, workshops/labs in person","Many modelling exercises (its a course only on modelling). We used to run a course on solving technology but it didnt attract enough students.","No but we share materials from the two Coursera courses (Basic/Advanced Modeling for Discrete Optimization)","The course is pretty challenging for students without a lot of computational thinking, and since it doesnt have many direct prerequisites there are always a number of weak students who struggle a lot. Partly because we have a generation of weak students who complete assignments by a combination of LLM and reddit and trial and error!"
"2023/08/11 1:00:08 am GMT","serdark@cs.brown.edu","Yes","","","Both","Within the last 5 years","20-50","20-50","No","","Yes","Any language is allowed (mostly Java, Python, C++, Julia)","Not yet","in-person","Hands on projects that either focuses on using a solver OR building a part of a solver ","https://cs.brown.edu/courses/csci2951-o/index.html","This is not a pure CP course, but we study SAT/CP/MP in a unified framework starting from feasibility and then extending to optimization. Finally, we briefly study LS meta heuristics as a complement "
"2023/08/11 6:32:05 am GMT","lecoutre@cril.fr","Yes","","","Graduate Students","Over a decade ago","","20-50","Yes","resources are Jupyter notebooks","Yes","Coding refers here top modeling and writing bits of code (like writing an ha-doc variable ordering heuristic or a simple propagator). We use PyCSP3 and ACE.","no","in-person","Exercises about various facets of CP (modeling, filtering, heuristics, symmetry-breaking, tree search, ..)","At https://www.cril.univ-artois.fr/~lecoutre/#/teaching, click on the left on Masters, and then Constraints links.",""
"2023/08/11 12:31:32 pm GMT","tias.guns@kuleuven.be","Yes","Note: only as part of a larger course on declarative languages","","master","Within the last 10 years","20-50","0-20","No","","Yes","minizinc","no","in-person","some modeling","https://onderwijsaanbod.kuleuven.be//2022/syllabi/e/H02A8AE.htm#activetab=doelstellingen_idp163248",""
"2023/08/11 7:27:14 pm GMT","christian.bessiere@gmail.com","Yes","","","Both","Over a decade ago","10-20","20-50","No","","Yes","Mainly choco but they have the right to use other tools","not yet, but my course is from September to December, so maybe next Fall","in-person","small exercises illustrating the notions taught","no",""
"2023/08/11 8:44:32 pm GMT","claude-guy.quimper@ift.ulaval.ca","Yes","","","Both","Over a decade ago","20-50","20-50","No","","Yes","MiniZinc","No","in-person","Modelling problems, research project","http://www2.ift.ulaval.ca/~quimper/Optimisation/Diapositives/chapitres.php",""
"2023/08/12 12:12:20 am GMT","gilles.pesant@polymtl.ca","Yes","","","Graduate Students","Over a decade ago","10-20","20-50","No","","Yes","MiniZinc and MiniCP","not yet (will be given again this Fall after a 2-year hiatus)","in-person","CP modeling and some implementation aspects (e.g. add a new constraint,  filtering algorithm, or search heuristic)","https://www.polymtl.ca/programmes/cours/programmation-par-contraintes","This is a timely workshop because the ACP EC is currently discussing the dissemination of CP through turnkey teaching modules that can be incorporated into university courses and through turnkey tutorials that can be proposed in related conferences."
"2023/08/12 5:29:22 am GMT","Pierre.Flener@it.uu.se","Yes","(n/a)","","Both","Over a decade ago","20-50","50-100","Yes","The MiniZinc Handbook (https://www.minizinc.org/doc-latest/index-en.html), as reference","Yes","MiniZinc + MiniCP","I will find out this autumn...","in-person","modelling (MiniZinc) + programming propagators & branchers (MiniCP)","https://www.uu.se/en/study/course?query=1DL442 (syllabus of long course)
https://www.uu.se/en/study/course?query=1DL451 (syllabus of short course: modelling only)
https://user.it.uu.se/~pierref/courses/COCP/slides/ (.tex source of slides & assignments on request by teachers)","I moved the ""algorithms of CP"" part of the course from Gecode to MiniCP in 2021, cooperating tightly with the MiniCP team on the development of slides and exercises; now that they have a MOOC (on edX) I might flip the classroom this autumn."
"2023/08/12 12:35:17 pm GMT","n.yorke-smith@tudelft.nl","Yes","","","Both","Within the last 5 years","50-100","20-50","No","","Yes","MiniZinc","too early to say","in-person","simple modelling exercises, SAT propagator implementation, larger modelling assignment","","we teach two courses: one on CP at masters level, and one as part of a course at undergraduate level"
"2023/08/12 6:04:44 pm GMT","vasco.manquinho@tecnico.ulisboa.pt","Yes","","","Graduate Students","Within the last 10 years","20-50","20-50","No","","Yes","pysat (SAT, MaxSAT, etc.), Z3 (SMT), minizinc (CP), clingo (ASP)","Not yet.","in-person","In lab classes students solve small exercises to learn the APIs of different frameworks. Outside of classes, students need to solve some project where they need to define their own encoding to solve the problem.","https://fenix.tecnico.ulisboa.pt/disciplinas/ALC/2023-2024/1-semestre",""
"2023/08/14 8:25:30 am GMT","pschaus@gmail.com","Yes","","","Undergraduates","Over a decade ago","50-100","20-50","No","Edx Mooc and MiniCP Material","Yes","Hava","Not yet","virtually","global constraints, modeling, solver","http://minicp.org",""
"2023/08/15 1:21:36 pm GMT","ken.brown@insight-centre.org","Yes","","","Undergraduates","Within the last 10 years","20-50","20-50","No","","Yes","Java & Choco","No","in-person","Modelling simplified versions of application problems; experimenting with search strategies","Course description: https://ucc-ie-public.courseleaf.com/modules/","Course starts with 4 or 5 weeks of modelling in Choco, with modelling /coding / experiment assignments, then switches to underlying algorithms, theory , etc.. Mixing modelling and algorithms throughout the course would be better, but we are limited by other requirements on the students later in the semester."
"2023/08/16 2:16:59 pm GMT","per.andersson@cs.lth.se","Yes","","","Undergraduates","Within the last 10 years","100+","20-50","Yes","Krzysztof Kuchcinski, ""Modeling and Optimization of Embedded System with Constraint Programming: Principles and Practice""","Yes","JaCoP, Minizinc, Java","","in-person","combinatorial, scheduling- problems. They also implement search in a CP solver.","https://kurser.lth.se/lot/course-syllabus-en/23_24/EDAN01",""
"2023/08/17 11:35:53 am GMT","nicolas.beldiceanu@imt-atlantique.fr","Yes","","","Master students from university and engineering students","Over a decade ago","10-20","20-50","Yes","global constraint catalog (10 core constraints) and CHOCO documentation","Yes","Choco and Java","not sure to understand the question","in-person","master students: modelling exercices, engineering students: coding a CP kernel","global constraint catalogue","modelling is somehow more difficult as many students are used to code algorithms."
"2023/08/17 12:47:13 pm GMT","armin.wolf@fokus.fraunhofer.de","No","time","","","","","","","","","","","","","",""
"2023/08/17 1:17:57 pm GMT","Francois.Fages@inria.fr","Yes","","","I give 2 courses one undergraduate, one graduate","Within the last 5 years","10-20","20-50","No","","Yes","SWI-Prolog for undergraduate course, MiniZinc+Python for graduate course changing back to SWI-Prolog this year","No since iit is n-person courses and exams","in-person","constraint-based modeling, constraint solver programming, empirical and theoretical complexity","https://lifeware.inria.fr/wiki/Main/ConstraintModeling
https://lifeware.inria.fr/wiki/Main/LogicProgramming","Prolog with appropriate constraint solving and constraint-based modeling libraries should be the right language to teach CP (unlike MiniZinc for several reasons: explicit logical foundations, constraints as answers not just instantiated solutions, possibility to program constraint solvers without changing of language, no error message following transformation to FlatZinc)"
"2023/08/17 1:46:36 pm GMT","arth.godet@gmail.com","Yes","","","Graduate Students","Within the last 3 years","10-20","0-20","No","","Yes","Java & Choco Solver","No","in-person","An industrial scheduling problem","Not yet","I hope to make the course available in the next years (as well as extended as a complete CP course)"
"2023/08/18 10:13:10 am GMT","roberto.rossi@ed.ac.uk","No","Teaching/Workload capacity","","Graduate Students","Soon to start","10-20","0-20","No","","Yes","IBM ILOG CP Optimiser and Choco","n/a","in-person","traditional CP models for established problems (nqueens, scheduling, planning, logistics). It would be mostly about modelling rather than solving, since these are Business School students.","not yet","As the course is currently not taught, I answered the questions in relation to a hypothetical course I may design and offer when teaching capacity becomes available."
"2023/08/18 6:26:56 pm GMT","simon.de-givry@inrae.fr","No","My institute INRAE plays no education role but only research. However employees may teach at University for a small amount of their time. I made a course at ENAC aviation school on graph theory and introduce some notions of constraint programming inside this.","","Graduate Students","Within the last 5 years","20-50","0-20","No","","Yes","Python and networkx, minizinc with gecode","","in-person","graph coloring problem in the context of aircraft route allocation ; scheduling of aircraft landing time ","https://forgemia.inra.fr/degivry/enac (in French)",""
"2023/08/19 12:30:45 am GMT","ldm@engr.uconn.edu","Yes","","","Graduate Students","Within the last 5 years","20-50","20-50","No","","Yes","MiniZinc, MiniCP","No (thank god)","in-person","Modeling for LP/IP/CP/CBLS","No. Internal to institution only (applies to all courses)",""
"2023/08/19 6:36:28 am GMT","arnaud@simula.no","No","We have not so far identified a strong wish from students or industrial partners to follow a course strictly dedicated to CP, but some of our past general courses on ML have integrated a short introduction to Logic Programming and CP. My following answers will be related to this.","","Industrial partners","Within the last 5 years","10-20","20-50","No","    Luger, G. (2005). Artificial Intelligence: Structures and Strategies for Complex Problem Solving. Fifth edition, Addison Wesley. (pdf)
    Mitchell, T. (1982). Generalization as search. Artificial Intelligence, 18(2): 203-226. (pdf)
    Quinlan, J. (1986). Induction of decision trees. Machine Learning, 1(1): 81-106. (pdf)
    Bessiere, C., Koriche, F., Lazaar, N., O’Sullivan, B. (2015) Constraint Acquisition. Artificial Intelligence, In Press. (pdf)
    Clocksin, W., Mellish, C. (2003) Programming In Prolog, 5th edition, Springer. (pdf)","Yes","Prolog, Python","No","in-person","Simple CP modelling problems ","https://www.simula.no/education/courses/crash-course-machine-learning",""
"2023/08/19 2:05:24 pm GMT","zeynep.kiziltan@unibo.it","Yes","","","Graduate Students","Within the last 10 years","10-20","20-50","No","","Yes","MiniZinc","I did not understand the question. What kind of impact? ","in-person","Short exercises to digest the importance of:
- modelling (the use of global constraints, implied constraints, symmetry breaking constraints, alternative models and channelling)
- propagation algorithms in global constraints (decompositions versus ad-hoc algorithms)
- programming search (variable and value ordering heuristics, randomisation, restarting)
- hybrid CP and heuristic search (LNS)
I also make them model and solve disjunctive and cumulative scheduling problems to practice CP in a realistic context. 

For all exercises, the students are asked to comment on their experimental results, similar to the way we do in research and application papers.  ","The course material is accessible only to the university personnel. For course description, see https://www.unibo.it/en/teaching/course-unit-catalogue/course-unit/2023/479038","I teach two graduate courses. The first refers to the info provided above and is about CP. The other one is about different approaches to combinatorial optimization and includes CP. The latter is part of a master programme in AI, has around 100+ students and has been thought since 2019.  For course description, see https://www.unibo.it/en/teaching/course-unit-catalogue/course-unit/2023/446597"
"2023/08/20 3:37:24 pm GMT","jg.fages@gmail.com","No","I work for a company, not an institute","","","","","","","","","","","","","",""
"2023/08/20 8:22:46 pm GMT","peter.nightingale@york.ac.uk","Yes","N/A","","Both","Within the last 5 years","20-50","20-50","No","N/A","Yes","Implementing algorithms in (typically) Python
Modelling in Essence Prime language with Savile Row","Not yet as far as I'm aware. ","in-person","Some theoretical questions on topics such as symmetry breaking
Implementation of constraint solving algorithms in an object-oriented language
Modelling various problems in a mid-level modelling language.","https://www.york.ac.uk/students/studying/manage/programmes/module-catalogue/module/COM00159M/2022-23",""
"2023/08/21 7:09:20 am GMT","thomas.schiex@inrae.fr","No","We are not a teaching entity but I teached CP at the university","","Graduate Students","Within the last 10 years","10-20","0-20","No","","Yes","Choco (historically), then python, Torch, pytoulbar2","No","in-person","Computing complexity of algorithms, modeling problems, programming solvers for sombinatorial problems, implementing and using specific families of algorithms.","https://miat.inrae.fr/schiex/teaching.shtml (first section, the PFDs are outdated - I have more recent ones if interesting). Notebooks: https://colab.research.google.com/drive/1RepKLvwqcA1kUVkwtPT2JBzdUwwQ2Ys0?usp=sharing ,  https://colab.research.google.com/drive/1ew7IceldcAhyZZ0bHvaHynZyM-s-ne0l?usp=sharing , https://colab.research.google.com/drive/1pSDTU-gC1avDahtqDIb96VEn-VDspPBW?usp=sharing , https://colab.research.google.com/drive/1tzw36ImzdtLWDrbmleEYRewDhRwmIixe?usp=sharing , https://colab.research.google.com/drive/1CheyRvt54za5trDMBf7A8yhgiuk9r4cb?usp=sharing ","Setting up a shared resource of teaching materials would be great."
"2023/08/21 1:28:47 pm GMT","hadrien.cambazard@g-scop.grenoble-inp.fr","Yes","","","Master 2 students","Within the last 3 years","10-20","20-50","No","","Yes","CPOptimizer","no","in-person","Model problems in CP, design propagators, design search heuristics","",""
"2023/08/22 1:06:19 pm GMT","jcregin@gmail.com","Yes","","","Graduate Students","Over a decade ago","20-50","50-100","No","","Yes","choco solver. Java","I don't understand the question","in-person","Define some models
Program a mini solver involving only binary constraints
FInd the most efficient model for a problem
Use the solver has a black box of another problem","no",""
"2023/08/22 2:58:33 pm GMT","robinson.duque@correounivalle.edu.co","Yes","","","Both","Over a decade ago","10-20","50-100","Yes","Principles of Constraint Programming (Krzysztof Apt)","Yes","MiniZinc","","in-person","CP and COP problems from different contexts (industry, academic, etc)","",""
"2023/08/23 6:47:22 am GMT","arnaud.malapert@univ-cotedazur.fr","Yes","","","Graduate Students","Over a decade ago","20-50","20-50","No","","Yes","MiniCP ; Choco 'CP Optimizer","Not yet","in-person","Mostly modeling exercises","",""
"2023/08/23 9:49:33 am GMT","kstergiou@uowm.gr","Yes","","","Undergraduates","Within the last 3 years","0-10","20-50","No","","Yes","Java/C++ & MiniZinc","No","in-person","Modeling problems in MiniZinc, coding a simple solver from scratch, coding local search algorithms","",""
"2023/08/23 12:33:43 pm GMT","matsc560515@gmail.com","No","My organization does not teach or award degrees.","","","","","","","","","","","","","",""
"2023/08/23 12:46:46 pm GMT","vanhoeve@andrew.cmu.edu","Yes","","","Graduate Students","Over a decade ago","0-10","20-50","No","","Yes","Students are free to choose.  Typical choices are OR-Tools, Gecode, ILOG CPO","No","in-person","- Algorithm development
- Proofs
- Modeling
- Implementation","Not available",""
"2023/08/23 2:36:43 pm GMT","neng.zhou@gmail.com","No","CP is not a recommended course in the ACM Curricula Recommendations. I only touch on CP in the PL and AI courses.","","","","","","","","","","","","","",""
"2023/08/23 4:35:47 pm GMT","ducasse@irisa.fr","Yes","","","Graduate Students","Over a decade ago","50-100","20-50","No","","Yes","Eclipse-Prolog","no","in-person","puzzles, scheduling, ","Sorry, no. The students have the material on a private Moodle page only","When they start, they have had a Prolog class and they think Prolog is difficult. At the end of the CP class, they think Prolog is quite easy compared to constraints. We would need a 3rd LP course... "
"2023/08/23 9:26:57 pm GMT","julien.vion@uphf.fr","Yes","","","Undergraduates","Within the last 10 years","20-50","0-20","No","","Yes","MiniZinc","No","in-person","Linear production problems, scheduling, puzzles","https://filesender.renater.fr/?s=download&token=c538ffa0-96fb-4156-843e-959eb8ba7af0","Previous link to full course and hands-on problems, include course on linear programming. All in French. Link will expire at end of september."
"2023/08/24 9:56:06 am GMT","hofstedt@b-tu.de","Yes","","","Graduate Students","Over a decade ago","0-10","20-50","Yes","Petra Hofstedt, Armin Wolf: Einführung in die Constraint-Programmierung. Springer 2007.
Rina Dechter: Constraint Processing. Morgan Kaufmann 2003.
F. Rossi, P. van Beek, T. Walsh: Handbook of Constraint Programming. Elsevier 2007.
Moreover: Slides for the Lecture.","Yes","Prolog, Java + Choco, MiniZinc","No","in-person","Modeling and Solving of CP-Problems (toy-problems but also larger problems, e.g. puzzles, transport optimization, rostering, problems from CSPlib), 
execution (by hand) of solving algorithms, e.g. consistency and search (FD), simplex algorithm (linear arithmetics), algorithms for the alldifferent-constraint (graph-based by maximum matching vs. Hall-intervals), CSP-Transformations, Benchmarking","https://www.b-tu.de/modul/12472",""
"2023/08/24 12:34:01 pm GMT","tsantanam@gatech.edu","Yes","","","Both","Within the last 5 years","100+","100-200","No","","Yes","OPL/CPLEX","Yes, some of the early simple assignments can be solved by ChatGPT given the assignment prompt.","virtually","Starting with puzzles -> toy optimization problems -> real-world scheduling and routing problems","",""
"2023/08/24 6:36:09 pm GMT","helmut.simonis@insight-centre.org","Yes","","","PhD students","Within the last 5 years","10-20","20-50","No","","Yes","MiniZinc","yes, some student asked Chat-GPT to find a bug in her MiniZinc program. It found the bug.","in-person","a modelling challenge based on a real-world problem; changing every year","","a one week course on Optimization for a national cohort of PhD students in Ireland; other training weeks cover NLP, ML, etc"
"2023/08/25 11:21:55 am GMT","seyda.topaloglu@deu.edu.tr","Yes","","","Graduate Students","Within the last 5 years","0-10","20-50","No","","Yes","IBM ILOG CPLEX Optimization studio","","in-person","Problem formulation in mixed-integer and constraint programming, homework, project preparation, presentation ","yes","https://debis.deu.edu.tr/ders-katalog/2022-2023/eng/en_132_1513_1625.html"
"2023/08/28 10:02:41 am GMT","marie.pelleau@gmail.com","Yes","","","Graduate Students","Within the last 5 years","20-50","20-50","No","","Yes","java, c++, python, choco, minicp","","in-person","In the first sessions, mainly modeling. Then implementation of a local search in their favorite language. In the advance course, they have to implement a part of a CP solver","yes, but in french: https://upinfo.univ-cotedazur.fr/s1/resolution-problemes/","I cannot attend CP but I would like to have a summary of what you discussed"
"2023/08/29 1:00:51 am GMT","berthe.choueiry@gmail.com","Yes","","","Both","Over a decade ago","10-20","50-100","Yes","Textbook by Rina Dechter","Yes","Whatever language the Teaching Assistant is willing to grade.  Typically, Java, C++, Python","No","in-person","A mixture of pen+paper (problem solving) and programming (mostly).  They build a solver for binary finite domain CSPs: AC1, AC3, BT, CBJ, FC, FC-CBJ","https://cse.unl.edu/~choueiry/Constraint-Courses.html","Students who take the course love it.  Sincere apologies for the late response.  And thank you for your initiative collecting this information.  Big service to the community."
"2023/08/29 2:14:46 am GMT","pierre.talbot@uni.lu","No","Besides myself, not many people know about CP at the university of Luxembourg. However, I teach about CP (only 1 lecture) within a more general course called ""Problem Solving"", so I'll answer the next questions for this one class.","","Undergraduates","Within the last 3 years","20-50","0-20","No","","Yes","MiniZinc","","in-person","puzzle (sudoku, abbot, cheater, nqueens), map coloring, knapsack","http://hyc.io/teaching/is1.html",""
"2023/08/29 3:59:29 pm GMT","ciaran.mccreesh@glasgow.ac.uk","Yes","","No","Both","Over a decade ago","20-50","20-50","No","","Yes","Student choice, they often use minizinc, Java with choco, or Python with ortools","Not really ","in-person","A fairly tough modelling problem, and presenting a poster based upon a CP research paper of their choice (from a list of recommendations unless they think they know better)","",""
"2023/09/01 9:41:41 pm GMT","meel@cs.toronto.edu","Yes","","","Graduate Students","Within the last 10 years","0-10","0-20","No","","Yes","Mostly C++ but also python","","in-person","Class projects","http://www.cs.toronto.edu/~fbacchus/csc2512/",""
"2023/09/08 2:27:11 pm GMT","eric.boureau@umontpellier.fr","Yes","","Yes","Graduate Students","Over a decade ago","10-20","20-50","No","","No","","not yet","in-person","modeling","https://docs.google.com/spreadsheets/d/1kZt5TLQ7VFotJbuEDRAXSFoG-Y3U-rFAB8bYenpMP9Y/edit#gid=74570599",""
